An analytic model for OIII fine structure emission from high redshift galaxies

Recent ALMA measurements have revealed bright OIII 88 micron line emission from galaxies during the Epoch of Reionization (EoR) at redshifts as large as $z \sim 9$. We introduce an analytic model to help interpret these and other upcoming OIII 88 micron measurements. Our approach sums over the emission from discrete Str$\ddot{\mathrm{o}}$mgren spheres and considers the total volume of ionized hydrogen in a galaxy of a given star-formation rate. We estimate the relative volume of doubly-ionized oxygen and ionized hydrogen and its dependence on the spectrum of ionizing photons. We then calculate the level populations of OIII ions in different fine-structure states for HII regions of specified parameters. In this simple model, a galaxy's OIII 88 micron luminosity is determined by: the typical number density of free electrons in HII regions ($n_e$), the average metallicity of these regions ($Z$), the rate of hydrogen ionizing photons emitted ($Q_{\mathrm{HI}}$), and the shape of the ionizing spectrum. We cross-check our model by comparing it with detailed CLOUDY calculations, and find that it works to better than 15$\%$ accuracy across a broad range of parameter space. Applying our model to existing ALMA data at $z \sim 6-9$, we derive lower bounds on the gas metallicity and upper bounds on the gas density in the HII regions of these galaxies. These limits vary considerably from galaxy to galaxy, with the tightest bounds indicating $Z \gtrsim 0.5 Z_\odot$ and $n_{\mathrm{H}} \lesssim 50$ cm$^{-3}$ at $2-\sigma$ confidence.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
